The extremely X-ray luminous radio-loud quasar CFHQS J142952+544717 at $z=6.18$ under Chandra high-angular resolution lens

We present the first X-ray observation at sub-arcsecond resolution of the high-redshift ($z=6.18$) radio-loud quasar CFHQS J142952+544717 (J1429). The ~100 net-count 0.3-7 keV spectrum obtained from $\sim 30$ ksec Chandra exposure is best fit by a single power-law model with a photon index $\Gamma=2.0\pm0.2$ and no indication of an intrinsic absorber, implying a 3.6-72 keV rest-frame luminosity $L_{\rm X}=(2.3^{+0.6}_{-0.5})\times10^{46}$ erg s$^{-1}$. We identify a second X-ray source at 30 arcsec, distance from J1429 position, with a soft ($\Gamma\simeq 2.8$) and absorbed (equivalent hydrogen column density $N_{\rm H} <13.4\times 10^{20}$ cm$^{-2}$) spectrum, which likely contaminated J1429 spectra obtained in lower angular resolution observations. Based on the analysis of the Chandra image, the bulk of the X-ray luminosity is produced within the central $\sim 3$ kpc region, either by the disk/corona system, or by a moderately aligned jet. In this context, we discuss the source properties in comparison with samples of low- and high-redshift quasars. We find indication of a possible excess of counts over the expectations for a point-like source in a 0.5 arcsec-1.5 arcsec ($\sim 3-8$ kpc) annular region. The corresponding X-ray luminosity at J1429 redshift is $4\times 10^{45}$ erg s$^{-1}$. If confirmed, this emission could be related to either a large-scale X-ray jet, or a separate X-ray source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
